Real-Time Optical flow-based Video Stabilization for Unmanned Aerial Vehicles

This paper describes the development of a novel algorithm to tackle the problem of real-time video stabilization for unmanned aerial vehicles (UAVs). There are two main components in the algorithm: (1) By designing a suitable model for the global motion of UAV, the proposed algorithm avoids the necessity of estimating the most general motion model, projective transformation, and considers simpler motion models, such as rigid transformation and similarity transformation. (2) To achieve a high processing speed, optical-flow based tracking is employed in lieu of conventional tracking and matching methods used by state-of-the-art algorithms. These two new ideas resulted in a real-time stabilization algorithm, developed over two phases. Stage I considers processing the whole sequence of frames in the video while achieving an average processing speed of 50fps on several publicly available benchmark videos. Next, Stage II undertakes the task of real-time video stabilization using a multi-threading implementation of the algorithm designed in Stage I.

==> history.txt <==
Version history for the SVJour2 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
23.07.04  svjour2.cls   2.0   first official release, version number 2.0

18.10.04  svjour2.cls   2.1   layout of header modified; new abstract
                              element \ESM; new command \tableheadseprule

25.10.04  svjour2.cls   2.2   layout of header modified

25.10.04  svglov2.clo   2.1   layout modified

19.11.04  svjour2.cls   2.3   \date{\notused} implemented, cosmetics

 1.12.04  svjour2.cls   2.4   language dependencies cleaned, new command:
                              \CRclass for CR Subject Classification

 3.12.04  svjour2.cls   2.5   language section made compatible to babel,
                              new environment: translation

 8.12.04  svjour2.cls   2.6   remove spurious spaces from language section
                              to allow for mixed languages with "babel"; bug
                              reported by Andreas Bühmann, TU Kaiserslautern

16.12.04  svjour2.cls   2.7   fixed \sidecaption; it was broken when used
                              along with hyperref package; bug reported by
                              Andreas Bühmann, TU Kaiserslautern

15.03.05  usrguid2    silent  fixed wrong class name in demo
                              \documentclass line; bug reported by
                              Andreas Bühmann, TU Kaiserslautern

29.08.05  svjour2.cls   2.8   new command \nosectrule to suppress the rule
                              above the next \section heading in twocolumn
                              mode - useful for sections that start directly
                              beneath the running head separator


==> readme.txt <==
%                                                             readme.txt
% LaTeX support for Biological Cybernetics
% read-me file
%                                       (c) Springer Heidelberg, 11/2004
%-----------------------------------------------------------------------
%
% base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour2/422

This package contains the LaTeX2e support for
Biological Cybernetics

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour2.cls   The document class file for Springer journals
  usrguid2.*    Main User's Guide (dvi, pdf)
  svglov2.clo   The global class option file
  template.tex  A fill-in-form for a standard article with usage comments
  spbasic.bst   BibTeX style file

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed. It also uses the final fonts namely
                PostScript Times.


Bibliographic references in author year form are preferably made with
the "natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour2.cls and svglov2.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.

